Transformed Snapshot Interpolation with High Resolution Transforms

In the last few years, several methods have been developed to deal with jump singularities in parametric or stochastic hyperbolic PDEs. They typically use some alignment of the jump-sets in physical space before performing well established reduced order modelling techniques such as reduced basis methods, POD or simply interpolation. In the current literature, the transforms are typically of low resolution in space, mostly low order polynomials, Fourier modes or constant shifts. In this paper, we discuss higher resolution transforms in one of the recent methods, the transformed snapshot interpolation (TSI). We introduce a new discretization of the transforms with an appropriate behaviour near singularities and consider their numerical computation via an optimization procedure.

==> pics/collision.csv <==
x, snapshot 0, exact, interpol, interpol xt 0,plain, plain xt 0, laplace, laplace xt 0, multilevel, multilevel xt 0, 
-1.48828125, -0.0106534, -0.00837054, -0.0127849, -1.48594, -0.00854741, -1.4906, -0.00832471, -1.49084, -0.00830575, -1.49086
-1.46484375, -0.0319602, -0.0251116, -0.0374931, -1.45876, -0.0285604, -1.46858, -0.0249738, -1.47253, -0.0249022, -1.47261
-1.44140625, -0.053267, -0.0418527, -0.0610934, -1.4328, -0.0498966, -1.44511, -0.0416172, -1.45422, -0.0415037, -1.45435
-1.41796875, -0.0745739, -0.0585938, -0.0836342, -1.408, -0.0712036, -1.42168, -0.0582616, -1.43591, -0.0580882, -1.4361
-1.39453125, -0.0958807, -0.0753348, -0.105164, -1.38432, -0.0925104, -1.39824, -0.0749063, -1.4176, -0.0747035, -1.41783
-1.37109375, -0.117188, -0.0920759, -0.125733, -1.36169, -0.113817, -1.3748, -0.0915508, -1.39929, -0.0913052, -1.39956
-1.34765625, -0.138494, -0.108817, -0.145388, -1.34007, -0.135124, -1.35136, -0.108198, -1.38098, -0.107854, -1.38136
-1.32421875, -0.159801, -0.125558, -0.164178, -1.3194, -0.156431, -1.32793, -0.124855, -1.36266, -0.124363, -1.3632
-1.30078125, -0.181108, -0.142299, -0.182153, -1.29963, -0.177738, -1.30449, -0.141491, -1.34436, -0.141055, -1.34484
-1.27734375, -0.202415, -0.15904, -0.19936, -1.2807, -0.199044, -1.28105, -0.158136, -1.32605, -0.157883, -1.32633
-1.25390625, -0.223722, -0.175781, -0.215849, -1.26257, -0.220351, -1.25761, -0.174793, -1.30773, -0.174658, -1.30788
-1.23046875, -0.245028, -0.192522, -0.231668, -1.24516, -0.241658, -1.23418, -0.191479, -1.28937, -0.191401, -1.28946
-1.20703125, -0.266335, -0.209263, -0.246866, -1.22845, -0.262965, -1.21074, -0.208191, -1.27099, -0.208183, -1.271
-1.18359375, -0.287642, -0.226004, -0.261492, -1.21236, -0.284272, -1.1873, -0.224925, -1.25258, -0.224953, -1.25255
-1.16015625, -0.308949, -0.242746, -0.275593, -1.19685, -0.305579, -1.16386, -0.241645, -1.23419, -0.241631, -1.23421
-1.13671875, -0.330256, -0.259487, -0.28922, -1.18186, -0.326885, -1.14043, -0.258337, -1.21583, -0.258252, -1.21592
-1.11328125, -0.351562, -0.276228, -0.30242, -1.16734, -0.348192, -1.11699, -0.275027, -1.19747, -0.274568, -1.19798
-1.08984375, -0.372869, -0.292969, -0.315243, -1.15323, -0.369499, -1.09355, -0.291746, -1.17908, -0.290833, -1.18008
-1.06640625, -0.394176, -0.30971, -0.327736, -1.13949, -0.390806, -1.07011, -0.308518, -1.16063, -0.307142, -1.16214
-1.04296875, -0.415483, -0.326451, -0.339949, -1.12606, -0.412113, -1.04668, -0.325339, -1.14213, -0.323514, -1.14413
-1.01953125, -0.43679, -0.343192, -0.351931, -1.11288, -0.433419, -1.02324, -0.342151, -1.12363, -0.339994, -1.12601
-0.99609375, -0.458097, -0.359933, -0.36373, -1.0999, -0.454726, -0.999801, -0.358949, -1.10516, -0.356633, -1.1077
-0.97265625, -0.479403, -0.376674, -0.375394, -1.08707, -0.476033, -0.976364, -0.37576, -1.08666, -0.37332, -1.08935
-0.94921875, -0.50071, -0.393415, -0.386973, -1.07433, -0.49734, -0.952926, -0.392577, -1.06817, -0.390105, -1.07088
-0.92578125, -0.522017, -0.410156, -0.398514, -1.06163, -0.518647, -0.929489, -0.409406, -1.04965, -0.406372, -1.05299
-0.90234375, -0.543324, -0.426897, -0.410068, -1.04893, -0.539954, -0.906051, -0.42624, -1.03114, -0.422398, -1.03536
-0.87890625, -0.564631, -0.443638, -0.421682, -1.03615, -0.56126, -0.882614, -0.443049, -1.01265, -0.438796, -1.01732
-0.85546875, -0.585938, -0.460379, -0.433406, -1.02325, -0.582567, -0.859176, -0.459884, -0.994128, -0.4556, -0.99884
-0.83203125, -0.607244, -0.477121, -0.445287, -1.01018, -0.603874, -0.835739, -0.476745, -0.975581, -0.472057, -0.980738
-0.80859375, -0.628551, -0.493862, -0.457375, -0.996888, -0.625181, -0.812301, -0.49358, -0.957062, -0.488625, -0.962513
-0.78515625, -0.649858, -0.510603, -0.469718, -0.983311, -0.646488, -0.788864, -0.5104, -0.93856, -0.505901, -0.943509
-0.76171875, -0.671165, -0.527344, -0.482365, -0.969399, -0.667795, -0.765426, -0.527204, -0.920075, -0.524467, -0.923087
-0.73828125, -0.692472, -0.544085, -0.495364, -0.9551, -0.689101, -0.741989, -0.543963, -0.901641, -0.539655, -0.90638
-0.71484375, -0.713778, -0.560826, -0.508765, -0.940359, -0.710408, -0.718551, -0.560719, -0.88321, -0.556593, -0.887748
-0.69140625, -0.735085, -0.577567, -0.522616, -0.925123, -0.731715, -0.695114, -0.577476, -0.864776, -0.573345, -0.86932
-0.66796875, -0.756392, -0.594308, -0.536965, -0.909338, -0.753022, -0.671676, -0.594252, -0.846323, -0.590037, -0.850959
-0.64453125, -0.777699, -0.611049, -0.551862, -0.892952, -0.774329, -0.648239, -0.611002, -0.827897, -0.606826, -0.832492
-0.62109375, -0.799006, -0.62779, -0.567355, -0.87591, -0.795635, -0.624801, -0.627736, -0.809491, -0.623795, -0.813826
-0.59765625, -0.820312, -0.644531, -0.583492, -0.858158, -0.816942, -0.601364, -0.644492, -0.791059, -0.640916, -0.794992
-0.57421875, -0.841619, -0.661272, -0.600323, -0.839644, -0.838249, -0.577926, -0.661277, -0.772595, -0.658012, -0.776186
-0.55078125, -0.862926, -0.678013, -0.617897, -0.820314, -0.859556, -0.554489, -0.678043, -0.754153, -0.675002, -0.757498
-0.52734375, -0.884233, -0.694754, -0.636261, -0.800113, -0.880863, -0.531051, -0.694796, -0.735724, -0.691963, -0.738841
-0.50390625, -0.90554, -0.711496, -0.655464, -0.77899, -0.902169, -0.507614, -0.711521, -0.717327, -0.709039, -0.720057
-0.48046875, -0.926847, -0.728237, -0.675556, -0.756889, -0.923477, -0.484176, -0.728219, -0.698959, -0.726269, -0.701104
-0.45703125, -0.948153, -0.744978, -0.696584, -0.733757, -0.94483, -0.460688, -0.744861, -0.680652, -0.743481, -0.682171
-0.43359375, -0.96946, -0.761719, -0.718598, -0.709542, -0.969522, -0.433525, -0.761454, -0.662401, -0.761179, -0.662703
-0.41015625, -0.490057, -0.77846, -0.741646, -0.684189, -0.642211, -0.413795, -0.777991, -0.64421, -0.779496, -0.642554
-0.38671875, 0.0, -0.795201, -0.765778, -0.657645, 0.0, -0.386719, -0.794513, -0.626036, -0.799197, -0.620883
-0.36328125, 0.0, -0.811942, -0.79104, -0.629856, 0.0, -0.363281, -0.810991, -0.607909, -0.815648, -0.602787
-0.33984375, 0.0, -0.828683, -0.817484, -0.600768, 0.0, -0.339844, -0.827404, -0.589856, -0.833532, -0.583115
-0.31640625, 0.0, -0.845424, -0.845156, -0.570329, 0.0, -0.316406, -0.843695, -0.571936, -0.848797, -0.566323
-0.29296875, 0.0, -0.862165, -0.874105, -0.538484, 0.0, -0.292969, -0.85976, -0.554264, -0.862347, -0.551418
-0.26953125, 0.0, -0.878906, -0.904381, -0.50518, 0.0, -0.269531, -0.875594, -0.536847, -0.875448, -0.537007
-0.24609375, 0.0, -0.895647, -0.936033, -0.470364, 0.0, -0.246094, -0.891292, -0.519579, -0.888122, -0.523066
-0.22265625, 0.0, -0.912388, -0.969108, -0.433982, 0.0, -0.222656, -0.906655, -0.502679, -0.900325, -0.509642
-0.19921875, 0.0, -0.929129, 0.0, -0.39598, 0.0, -0.199219, -0.921345, -0.486521, -0.913548, -0.495097
-0.17578125, 0.0, -0.945871, 0.0, -0.356304, 0.0, -0.175781, -0.934553, -0.471992, -0.923976, -0.483627
-0.15234375, 0.0, -0.962612, 0.0, -0.314902, 0.0, -0.152344, -0.945475, -0.459978, -0.936203, -0.470177
-0.12890625, 0.0, -0.979353, 0.0, -0.27172, 0.0, -0.128906, -0.959481, -0.444571, -0.95941, -0.444648
-0.10546875, 0.0, -0.493862, 0.0, -0.226704, 0.0, -0.105469, -0.23472, -0.40405, 0.0, -0.397774
-0.08203125, 0.0, 0.0, 0.0, -0.1798, 0.0, -0.0820312, 0.0, -0.333133, 0.0, -0.323673
-0.05859375, 0.0, 0.0, 0.0, -0.130955, 0.0, -0.0585938, 0.0, -0.245375, 0.0, -0.25741
-0.03515625, 0.0, 0.0, 0.0, -0.0801159, 0.0, -0.0351562, 0.0, -0.151518, 0.0, -0.173824
-0.01171875, 0.0, 0.0, 0.0, -0.0272285, 0.0, -0.0117188, 0.0, -0.0568442, 0.0, -0.0660207
0.01171875, 0.0, 0.0, 0.0, 0.0272285, 0.0, 0.0117188, 0.0, 0.0378297, 0.0, 0.0660207
0.03515625, 0.0, 0.0, 0.0, 0.0801159, 0.0, 0.0351562, 0.0, 0.132503, 0.0, 0.173824
0.05859375, 0.0, 0.0, 0.0, 0.130955, 0.0, 0.0585938, 0.0, 0.226751, 0.0, 0.25741
0.08203125, 0.0, 0.0, 0.0, 0.1798, 0.0, 0.0820312, 0.0, 0.316455, 0.0, 0.323673
0.10546875, 0.0, 0.493862, 0.0, 0.226704, 0.0, 0.105469, 0.0, 0.391451, 0.0, 0.397774
0.12890625, 0.0, 0.979353, 0.0, 0.27172, 0.0, 0.128906, 0.964879, 0.438633, 0.95941, 0.444648
0.15234375, 0.0, 0.962612, 0.0, 0.314902, 0.0, 0.152344, 0.948967, 0.456136, 0.936203, 0.470177
0.17578125, 0.0, 0.945871, 0.0, 0.356304, 0.0, 0.175781, 0.937943, 0.468262, 0.923976, 0.483627
0.19921875, 0.0, 0.929129, 0.0, 0.39598, 0.0, 0.199219, 0.92495, 0.482555, 0.913548, 0.495097
0.22265625, 0.0, 0.912388, 0.969108, 0.433982, 0.0, 0.222656, 0.910381, 0.498581, 0.900325, 0.509642
0.24609375, 0.0, 0.895647, 0.936033, 0.470364, 0.0, 0.246094, 0.895084, 0.515407, 0.888122, 0.523066
0.26953125, 0.0, 0.878906, 0.904381, 0.50518, 0.0, 0.269531, 0.8794, 0.53266, 0.875448, 0.537007
0.29296875, 0.0, 0.862165, 0.874105, 0.538484, 0.0, 0.292969, 0.863552, 0.550093, 0.862347, 0.551418
0.31640625, 0.0, 0.845424, 0.845156, 0.570329, 0.0, 0.316406, 0.84748, 0.567772, 0.848797, 0.566323
0.33984375, 0.0, 0.828683, 0.817484, 0.600768, 0.0, 0.339844, 0.831168, 0.585715, 0.833532, 0.583115
0.36328125, 0.0, 0.811942, 0.79104, 0.629856, 0.0, 0.363281, 0.814726, 0.603801, 0.815648, 0.602787
0.38671875, 0.0, 0.795201, 0.765778, 0.657645, 0.0, 0.386719, 0.79821, 0.621969, 0.799197, 0.620883
0.41015625, 0.490057, 0.77846, 0.741647, 0.684189, 0.642211, 0.413795, 0.781647, 0.640188, 0.779497, 0.642554
0.43359375, 0.96946, 0.761719, 0.718598, 0.709542, 0.969522, 0.433525, 0.76506, 0.658434, 0.761179, 0.662703
0.45703125, 0.948153, 0.744978, 0.696584, 0.733757, 0.944829, 0.460688, 0.748422, 0.676736, 0.743481, 0.682171
0.48046875, 0.926847, 0.728237, 0.675556, 0.756889, 0.923477, 0.484176, 0.731736, 0.69509, 0.726269, 0.701104
0.50390625, 0.90554, 0.711496, 0.655464, 0.778989, 0.902169, 0.507614, 0.714998, 0.713502, 0.709039, 0.720057
0.52734375, 0.884233, 0.694754, 0.636261, 0.800113, 0.880863, 0.531051, 0.698216, 0.731962, 0.691963, 0.73884
0.55078125, 0.862926, 0.678013, 0.617897, 0.820314, 0.859556, 0.554489, 0.681408, 0.750451, 0.675002, 0.757498
0.57421875, 0.841619, 0.661272, 0.600324, 0.839644, 0.838249, 0.577926, 0.664577, 0.768965, 0.658012, 0.776186
0.59765625, 0.820312, 0.644531, 0.583492, 0.858158, 0.816942, 0.601364, 0.647724, 0.787504, 0.640916, 0.794992
0.62109375, 0.799006, 0.62779, 0.567355, 0.87591, 0.795635, 0.624801, 0.630893, 0.806018, 0.623795, 0.813826
0.64453125, 0.777699, 0.611049, 0.551862, 0.892952, 0.774329, 0.648239, 0.614086, 0.824505, 0.606826, 0.832492
0.66796875, 0.756392, 0.594308, 0.536965, 0.909338, 0.753022, 0.671676, 0.597265, 0.843009, 0.590037, 0.850959
0.69140625, 0.735085, 0.577567, 0.522616, 0.925123, 0.731715, 0.695114, 0.58042, 0.861537, 0.573346, 0.86932
0.71484375, 0.713778, 0.560826, 0.508765, 0.940359, 0.710408, 0.718551, 0.563603, 0.880037, 0.556593, 0.887748
0.73828125, 0.692472, 0.544085, 0.495364, 0.9551, 0.689101, 0.741989, 0.546799, 0.898521, 0.539655, 0.90638
0.76171875, 0.671165, 0.527344, 0.482365, 0.969399, 0.667795, 0.765426, 0.530006, 0.916993, 0.524467, 0.923087
0.78515625, 0.649858, 0.510603, 0.469718, 0.983311, 0.646488, 0.788864, 0.513182, 0.9355, 0.505901, 0.943508
0.80859375, 0.628551, 0.493862, 0.457375, 0.996888, 0.625181, 0.812301, 0.496362, 0.954002, 0.488625, 0.962513
0.83203125, 0.607244, 0.477121, 0.445287, 1.01018, 0.603874, 0.835739, 0.479541, 0.972505, 0.472057, 0.980738
0.85546875, 0.585938, 0.460379, 0.433406, 1.02325, 0.582567, 0.859176, 0.462709, 0.99102, 0.4556, 0.99884
0.87890625, 0.564631, 0.443638, 0.421682, 1.03615, 0.56126, 0.882614, 0.445872, 1.00954, 0.438796, 1.01732
0.90234375, 0.543324, 0.426897, 0.410068, 1.04892, 0.539954, 0.906051, 0.429053, 1.02804, 0.422398, 1.03536
0.92578125, 0.522017, 0.410156, 0.398514, 1.06163, 0.518647, 0.929489, 0.412182, 1.0466, 0.406372, 1.05299
0.94921875, 0.50071, 0.393415, 0.386973, 1.07433, 0.49734, 0.952926, 0.395314, 1.06515, 0.390105, 1.07088
0.97265625, 0.479403, 0.376674, 0.375394, 1.08707, 0.476033, 0.976364, 0.378455, 1.0837, 0.37332, 1.08935
0.99609375, 0.458097, 0.359933, 0.36373, 1.0999, 0.454726, 0.999801, 0.361608, 1.10223, 0.356633, 1.1077
1.01953125, 0.43679, 0.343192, 0.351931, 1.11288, 0.433419, 1.02324, 0.344765, 1.12076, 0.339994, 1.12601
1.04296875, 0.415483, 0.326451, 0.339949, 1.12606, 0.412113, 1.04668, 0.327913, 1.1393, 0.323514, 1.14413
1.06640625, 0.394176, 0.30971, 0.327736, 1.13949, 0.390806, 1.07011, 0.311042, 1.15785, 0.307142, 1.16214
1.08984375, 0.372869, 0.292969, 0.315243, 1.15323, 0.369499, 1.09355, 0.294204, 1.17638, 0.290833, 1.18008
1.11328125, 0.351562, 0.276228, 0.30242, 1.16734, 0.348192, 1.11699, 0.277411, 1.19485, 0.274568, 1.19798
1.13671875, 0.330256, 0.259487, 0.28922, 1.18186, 0.326885, 1.14043, 0.260632, 1.2133, 0.258252, 1.21592
1.16015625, 0.308949, 0.242746, 0.275593, 1.19685, 0.305579, 1.16386, 0.24385, 1.23176, 0.241631, 1.23421
1.18359375, 0.287642, 0.226004, 0.261492, 1.21236, 0.284272, 1.1873, 0.227022, 1.25028, 0.224953, 1.25255
1.20703125, 0.266335, 0.209263, 0.246866, 1.22845, 0.262965, 1.21074, 0.210168, 1.26882, 0.208183, 1.271
1.23046875, 0.245028, 0.192522, 0.231668, 1.24516, 0.241658, 1.23418, 0.193321, 1.28735, 0.191401, 1.28946
1.25390625, 0.223722, 0.175781, 0.215849, 1.26257, 0.220351, 1.25761, 0.176489, 1.30586, 0.174658, 1.30788
1.27734375, 0.202415, 0.15904, 0.19936, 1.2807, 0.199044, 1.28105, 0.159676, 1.32436, 0.157883, 1.32633
1.30078125, 0.181108, 0.142299, 0.182153, 1.29963, 0.177738, 1.30449, 0.142877, 1.34284, 0.141055, 1.34484
1.32421875, 0.159801, 0.125558, 0.164178, 1.3194, 0.156431, 1.32793, 0.126082, 1.36131, 0.124363, 1.3632
1.34765625, 0.138494, 0.108817, 0.145388, 1.34007, 0.135124, 1.35136, 0.109259, 1.37981, 0.107854, 1.38136
1.37109375, 0.117188, 0.0920759, 0.125733, 1.36169, 0.113817, 1.3748, 0.0924466, 1.39831, 0.0913052, 1.39956
1.39453125, 0.0958807, 0.0753348, 0.105164, 1.38432, 0.0925104, 1.39824, 0.0756496, 1.41679, 0.0747035, 1.41783
1.41796875, 0.0745739, 0.0585938, 0.0836342, 1.408, 0.0712036, 1.42168, 0.0588514, 1.43526, 0.0580882, 1.4361
1.44140625, 0.053267, 0.0418527, 0.0610933, 1.4328, 0.0498966, 1.44511, 0.042049, 1.45375, 0.0415037, 1.45435
1.46484375, 0.0319602, 0.0251116, 0.0374931, 1.45876, 0.0285604, 1.46858, 0.0252403, 1.47224, 0.0249022, 1.47261
1.48828125, 0.0106534, 0.00837054, 0.0127849, 1.48594, 0.00854741, 1.4906, 0.00841639, 1.49074, 0.00830575, 1.49086


==> pics/collision_errors.csv <==
n, interpol, plain, laplace, multilevel, zero to avoid trailing comma
0, 0.731631278992, 0.759580314159, 0.752312064171, 0.718309640884
1, 0.703713178635, 0.754755139351, 0.732404112816, 0.683615803719
2, 0.694306969643, 0.750191628933, 0.720495283604, 0.633714973927
3, 0.67989552021, 0.751384496689, 0.705471634865, 0.613881409168
4, 0.649141967297, 0.749438405037, 0.693299293518, 0.562056899071
5, 0.618424057961, 0.74957972765, 0.682022929192, 0.544516444206
6, 0.587584018707, 0.749058842659, 0.661711871624, 0.509094953537
7, 0.564805746078, 0.748846232891, 0.649980008602, 0.48105764389
8, 0.552977263927, 0.748717904091, 0.632439672947, 0.448699146509
9, 0.525737166405, 0.748341500759, 0.621222019196, 0.41880261898
10, 0.496084451675, 0.747480392456, 0.602177262306, 0.395369410515
11, 0.46692726016, 0.74915599823, 0.586437523365, 0.364923536777
12, 0.436766862869, 0.747200489044, 0.573430418968, 0.33721485734
13, 0.413857042789, 0.748294591904, 0.557937979698, 0.311900824308
14, 0.40175485611, 0.746917426586, 0.544695138931, 0.298543065786
15, 0.378714323044, 0.747628569603, 0.523320794106, 0.28764000535
16, 0.356902450323, 0.746677577496, 0.51059114933, 0.268818050623
17, 0.344708889723, 0.747055053711, 0.492956370115, 0.25948870182
18, 0.334325015545, 0.746439218521, 0.480784267187, 0.250556409359
19, 0.324903786182, 0.746490359306, 0.463394224644, 0.254218012094
20, 0.315250873566, 0.74620872736, 0.446234345436, 0.244179055095
21, 0.311935782433, 0.745919585228, 0.435386627913, 0.241204619408
22, 0.30908331275, 0.745991587639, 0.419978320599, 0.234903112054
23, 0.3040830791, 0.745335221291, 0.409327119589, 0.22783640027
24, 0.30239289999, 0.745792627335, 0.393950998783, 0.221298515797
25, 0.300927042961, 0.744732260704, 0.379857838154, 0.211185157299
26, 0.299647688866, 0.745615839958, 0.367602467537, 0.212687373161
27, 0.296903967857, 0.744105935097, 0.357065141201, 0.206369191408
28, 0.289026200771, 0.745465993881, 0.345105946064, 0.197413980961
29, 0.291840672493, 0.743449807167, 0.328829526901, 0.194454342127
30, 0.28947353363, , 0.318979978561, 0.19724804163
31, 0.288915485144, , 0.307494163513, 0.194342553616
32, 0.288371384144, , 0.298791646957, 0.204334884882
33, 0.287942767143, , 0.287632346153, 0.193268507719
34, 0.28751412034, , 0.27287876606, 0.204330056906
35, 0.287130028009, , 0.25860619545, 0.193425700068
36, 0.286812901497, , 0.250339269638, 0.204792529345
37, 0.286495745182, , 0.252564996481, 0.193571731448
38, 0.286178648472, , 0.245018690825, 0.193966031075
39, 0.285561561584, , 0.233523726463, 0.191670536995
40, 0.285716056824, , 0.223373189569, 0.187236607075
41, 0.285593181849, , 0.210677832365, 0.183969378471
42, 0.285470306873, , 0.199209749699, 0.178693369031
43, 0.285347402096, , 0.19459733367, 0.176608175039
44, 0.285224497318, , 0.184248551726, 0.169542104006
45, 0.285101652145, , 0.175109118223, 0.167240485549
46, 0.28500276804, , 0.163093090057, 0.158364117146
47, 0.28493565321, , 0.153699696064, 0.155826166272
48, 0.284868717194, , 0.148903459311, 0.15618288517
49, 0.284801602364, , 0.145822554827, 0.155152454972
50, 0.284734666348, , 0.143078446388, 0.152669280767
51, 0.284667670727, , 0.133046507835, 0.152014195919
52, 0.284600675106, , 0.123165719211, 0.151276811957
53, 0.284533590078, , 0.116920903325, 0.148314476013
54, 0.284488528967, , 0.11138882488, 0.146176248789
55, 0.284459650517, , 0.103636354208, 0.142497986555
56, 0.284430831671, , 0.104325905442, 0.140174627304
57, 0.28440195322, , 0.103024438024, 0.136459767818
58, 0.28437307477, , 0.101089283824, 0.133508831263
59, 0.284346997738, , 0.0990957021713, 0.12491184473
60, 0.284320026636, , 0.0992941483855, 0.122649773955
61, 0.28429454565, , 0.0982771515846, 0.122367888689
62, 0.284266918898, , 0.0908209979534, 0.118653900921
63, 0.284242093563, , 0.0828580707312, 0.115870706737
64, 0.284213960171, , 0.0777502954006, 0.113743573427
65, 0.284189522266, , 0.0683348178864, 0.114876493812
66, 0.284161508083, , 0.0613144785166, 0.11278128624
67, 0.284000068903, , 0.0585775077343, 0.112961746752
68, 0.28046220541, , 0.0581986382604, 0.111676737666
69, 0.278938770294, , 0.0561923831701, 0.108689978719
70, 0.280547261238, , 0.0585157051682, 0.115822166204
71, 0.278850078583, , 0.0564624480903, 0.109503671527
72, 0.280632257462, , 0.055564943701, 0.107356622815
73, 0.278761446476, , 0.0553066506982, 0.109913215041
74, 0.280719250441, , 0.0564499422908, 0.106473267078
75, 0.278680801392, , 0.0550636872649, 0.107977181673
76, 0.280797898769, , 0.0546537898481, 0.109861589968
77, 0.278592050076, , 0.0540106743574, 0.106413275003
78, 0.280883729458, , 0.0556932464242, 0.107896491885
79, 0.278511464596, , 0.0534892939031, 0.106262788177
80, 0.280963599682, , 0.0545566938818, 0.107369706035
81, 0.278422772884, , 0.0525179542601, 0.102666065097
82, 0.281048536301, , 0.0554096400738, 0.102409437299
83, 0.278334051371, , 0.0519319139421, 0.107769101858
84, 0.28113681078, , 0.0546340346336, 0.104789033532
85, 0.278253465891, , 0.0515584126115, 0.107395485044
86, 0.281214267015, , 0.0543091371655, 0.103387989104
87, 0.278164744377, , 0.0592725947499, 0.106147825718
88, 0.281301289797, , 0.0530759990215, 0.10009983927
89, 0.278084129095, , 0.0523027218878, 0.101427257061
90, 0.281379908323, , 0.0536503791809, 0.102754190564
91, 0.278099328279, , 0.051774032414, 0.107569970191
92, 0.279606938362, , 0.0533011071384, 0.103786863387
93, 0.279605805874, , 0.051470823586, 0.104058086872
94, 0.27960473299, , 0.0533424988389, 0.102839499712
95, 0.279603630304, , 0.0517449378967, 0.101625941694
96, 0.279602468014, , 0.0530466288328, 0.0988174378872
97, 0.279601335526, , 0.051481064409, 0.0957111865282
98, 0.279600203037, , 0.0528273582458, 0.0942497849464
99, 0.279599070549, , 0.0511940978467, 0.0904004350305
100, 0.279597967863, , 0.0587058737874, 0.0894480645657
101, 0.279597342014, , 0.0519692189991, 0.0861601457
102, 0.279597133398, , 0.0537219196558, 0.0852554664016
103, 0.27959600091, , 0.0519533604383, 0.0820883736014
104, 0.279594898224, , 0.0520368330181, 0.0803386718035
105, 0.279593735933, , 0.0517904832959, 0.0775708854198
106, 0.279592633247, , 0.0521708503366, 0.0754735916853
107, 0.279592037201, , 0.0517858341336, 0.0728174746037
108, 0.27959176898, , 0.0522258430719, 0.0711421519518
109, 0.279590666294, , 0.051625598222, 0.0685928612947
110, 0.279589504004, , 0.0521119460464, 0.0677299946547
111, 0.279588401318, , 0.0514893420041, 0.0698357000947
112, 0.279587328434, , 0.0520359203219, 0.0654401928186
113, 0.279586613178, , 0.051379904151, 0.066763356328
114, 0.279586434364, , 0.0519956536591, 0.0666126981378
115, 0.279585331678, , 0.051364261657, 0.0673612803221
116, 0.279584228992, , 0.0522413551807, 0.0648365393281
117, 0.279583066702, , 0.0512479580939, 0.066055059433
118, 0.279581964016, , 0.0521765574813, 0.0647245645523
119, 0.279581189156, , 0.0511454492807, 0.0655832216144
120, 0.279581099749, , 0.0521724969149, 0.0645917877555
121, 0.279579997063, , 0.0510418601334, 0.0629994720221
122, 0.279537022114, , 0.0521796941757, 0.0684767141938
123, 0.279963970184, , 0.0509307719767, 0.061956781894
124, 0.279456377029, , 0.052039578557, 0.0672824084759
125, 0.280040502548, , 0.0509111508727, 0.0620081461966
126, 0.279367685318, , 0.0523870661855, 0.0657753050327
127, 0.280128419399, , 0.050807364285, 0.0620343014598
128, 0.279287070036, , 0.052350718528, 0.0653109699488
129, 0.280206114054, , 0.050743073225, 0.0587799809873
130, 0.279198348522, , 0.052364744246, 0.0588702484965
131, 0.28029280901, , 0.0506599880755, 0.0621396042407
132, 0.279117763042, , 0.0523393154144, 0.065918289125
133, 0.280371785164, , 0.0506238229573, 0.0614369958639
134, 0.279029071331, , 0.0523096993566, 0.0650947540998
135, 0.280457288027, , 0.0506101176143, 0.060747563839
136, 0.278948426247, , 0.0522848628461, 0.0639510825276
137, 0.280537396669, , 0.0505341403186, 0.0604367852211
138, 0.278859734535, , 0.0522867590189, 0.0646277368069
139, 0.2806224823, , 0.0505094975233, 0.0573463328183
140, 0.278771042824, , 0.0524884983897, 0.0586491189897
141, 0.280710428953, , 0.0504364445806, 0.0613886415958
142, 0.278690516949, , 0.0524641536176, 0.0630344301462
143, 0.280788064003, , 0.0503622889519, 0.0610560402274
144, 0.278601795435, , 0.0524448007345, 0.06232611835
145, 0.280874878168, , 0.0503262802958, 0.0567680038512
146, 0.278521120548, , 0.0524319708347, 0.0590419434011
147, 0.280953705311, , 0.0502943955362, 0.0588766336441
148, 0.278432428837, , 0.0524217262864, 0.0644242018461
149, 0.281039357185, , 0.050241753459, 0.0592814832926
150, 0.278351813555, , 0.0524135604501, 0.0629227757454
151, 0.281119346619, , 0.0502091310918, 0.05930634588
152, 0.278263151646, , 0.0523253753781, 0.0625285059214
153, 0.281204342842, , 0.0536356717348, 0.0557413473725
154, 0.278174430132, , 0.0499230027199, 0.0584885105491
155, 0.281292438507, , 0.0528561249375, 0.0585284568369
156, 0.278093874454, , 0.0498457625508, 0.0608116984367
157, 0.281370043755, , 0.0528439283371, 0.0608160197735
158, 0.278090059757, , 0.049779292196, 0.0601577572525
159, 0.279606968164, , 0.0528355389833, 0.0564985871315
160, 0.279605805874, , 0.0497126616538, 0.0588445700705
161, 0.27960473299, , 0.0528491735458, 0.0614795535803
162, 0.2796035707, , 0.0496978498995, 0.0573192946613
163, 0.279602438211, , 0.0530100315809, 0.0585548505187
164, 0.279601365328, , 0.0496324524283, 0.0509660840034
165, 0.279600203037, , 0.0530020818114, 0.052482932806
166, 0.279599130154, , 0.0495667345822, 0.0482587739825
167, 0.279598116875, , 0.0529940463603, 0.0496244877577
168, 0.279598236084, , 0.0495009198785, 0.042353451252
169, 0.279597103596, , 0.0529940128326, 0.041401155293
170, 0.279595971107, , 0.0494531355798, 0.0417567193508
171, 0.279594898224, , 0.0529948174953, 0.0413567721844
172, 0.279593706131, , 0.0494053587317, 0.0375455357134
173, 0.279592692852, , 0.0529511682689, 0.0367701128125
174, 0.279592931271, , 0.0518387928605, 0.0331198424101
175, 0.279591798782, , 0.0485201850533, 0.0317437648773
176, 0.279590666294, , 0.0524034276605, 0.0292077790946
177, 0.279589563608, , 0.0500421971083, 0.0283974017948
178, 0.279588401318, , 0.0524041727185, 0.0369009934366
179, 0.279587328434, , 0.0499946922064, 0.0262780040503
180, 0.279587596655, , 0.0524047613144, 0.0250080376863
181, 0.279586434364, , 0.0499471798539, 0.0359116047621
182, 0.279585331678, , 0.0524051040411, 0.0318476706743
183, 0.27958419919, , 0.0498996302485, 0.0255744531751
184, 0.279583096504, , 0.0522890686989, 0.0369786508381
185, 0.279581964016, , 0.0494936704636, 0.0235227644444
186, 0.279582202435, , 0.0485272631049, 0.0243840720505
187, 0.279581129551, , 0.040231321007, 0.0344785638154
188, 0.279579937458, , 0.0407137833536, 0.024685902521
189, 0.279546678066, , 0.0324623212218, 0.0231747906655
190, 0.27995505929, , 0.0320459976792, 0.0215597189963
191, 0.279466062784, , 0.0287104807794, 0.0355883017182
192, 0.2800309062, , 0.0250545218587, 0.0228919442743
193, 0.2793854177, , 0.0151658132672, 0.0235044229776
194, 0.280111253262, , 0.0170746482909, 0.0238963197917
195, 0.279296785593, , 0.0205455161631, 0.0323601067066
196, 0.280196249485, , 0.013696716167, 0.0305069256574
197, 0.279208064079, , 0.0182001069188, 0.023104634136
198, 0.280284017324, , 0.0153239183128, 0.0340472050011
199, 0.279127418995, , 0.017896624282, 0.0212404932827
200, 0.280361950397, , 0.0153410825878, 0.0222407057881
201, 0.279038667679, , 0.0177956912667, 0.0224022455513
202, 0.280448436737, , 0.0153302252293, 0.0223358199
203, 0.278958141804, , 0.0177403520793, 0.0324286520481
204, 0.280527532101, , 0.015275134705, 0.0223826281726
205, 0.278869509697, , 0.0176971442997, 0.0215550661087
206, 0.280612945557, , 0.0152042396367, 0.0217076912522
207, 0.27878883481, , 0.0176280047745, 0.0322927683592
208, 0.280693143606, , 0.0151331173256, 0.0222763177007
209, 0.278700143099, , 0.0175835229456, 0.0209808126092
210, 0.280778229237, , 0.0150619801134, 0.0211415812373
211, 0.278611451387, , 0.017523445189, 0.031740732491
212, 0.280866026878, , 0.0150142824277, 0.022315332666
213, 0.278530865908, , 0.0174748711288, 0.0203379653394
214, 0.28094381094, , 0.0149677293375, 0.0205673091114
215, 0.278442084789, , 0.017419802025, 0.0311874486506
216, 0.281030476093, , 0.0149147594348, 0.0225251317024
217, 0.278361529112, , 0.0173603892326, 0.0196552909911
218, 0.281109511852, , 0.0148757761344, 0.0202498435974
219, 0.2782728374, , 0.0173358283937, 0.0210192538798
220, 0.281194895506, , 0.014804921113, 0.0204888135195
221, 0.278192162514, , 0.0172643922269, 0.030992558226
222, 0.281275093555, , 0.0147871915251, 0.0206851698458
223, 0.278103530407, , 0.0172553099692, 0.0201648008078
224, 0.281360149384, , 0.0147121110931, 0.0196797642857
225, 0.27808085084, , 0.0171912033111, 0.0307339504361
226, 0.279606968164, , 0.0147362323478, 0.0210615638644
227, 0.279605835676, , 0.0171607043594, 0.0194148570299
228, 0.27960473299, , 0.0146254617721, 0.0188901685178
229, 0.279603600502, , 0.0170739851892, 0.0208537317812
230, 0.279602468014, , 0.0147390654311, 0.0197453591973
231, 0.279601335526, , 0.0170371811837, 0.0304444693029
232, 0.279600203037, , 0.0145855620503, 0.0197083838284
233, 0.279599070549, , 0.0169973801821, 0.0197825208306
234, 0.279599130154, , 0.0146719366312, 0.0186448357999
235, 0.279598265886, , 0.0169638954103, 0.0305164791644
236, 0.279597103596, , 0.0145082250237, 0.0201405454427
237, 0.279596030712, , 0.0168863125145, 0.0190766397864
238, 0.279594898224, , 0.0146527029574, 0.0184020269662
239, 0.279593706131, , 0.0168649833649, 0.0201522838324
240, 0.279593706131, , 0.0144721530378, 0.0184340961277
241, 0.279592901468, , 0.0169488191605, 0.0297651551664
242, 0.279591798782, , 0.0144624281675, 0.0193577408791
243, 0.279590666294, , 0.0167595837265, 0.0190045759082
244, 0.279589533806, , 0.0146053284407, 0.0176764689386
245, 0.279588401318, , 0.0167411603034, 0.0302005968988
246, 0.279588311911, , 0.0144285541028, 0.0199022423476
247, 0.279587566853, , 0.016860127449, 0.0182683616877
248, 0.279586464167, , 0.0143891368061, 0.0183479823172
249, 0.279585331678, , 0.0165654197335, 0.0192786380649
250, 0.279584169388, , 0.0146529171616, 0.0175875388086
251, 0.279583096504, , 0.016538720578, 0.0293726064265
252, 0.27958291769, , 0.0145688122138, 0.0193404722959
253, 0.279582262039, , 0.0165493115783, 0.018160931766
254, 0.279581069946, , 0.014354582876, 0.0175755172968
255, 0.279579997063, , 0.0166732817888, 0.0193310659379
256, 0.279556393623, , 0.0143524277955, 0.0167073272169
257, 0.279946267605, , 0.0163694284856, 0.0274092648178
258, 0.279475688934, , 0.0146333295852, 0.0195558555424
259, 0.280022054911, , 0.0163511298597, 0.0173520166427
260, 0.279395103455, , 0.0145458150655, 0.017490491271
261, 0.280101418495, , 0.0163758657873, 0.0188079886138
262, 0.279306411743, , 0.0143578099087, 0.0164913311601
263, 0.280186474323, , 0.0165194310248, 0.029980013147
264, 0.279225796461, , 0.0143117783591, 0.0181229524314
265, 0.280267030001, , 0.016338724643, 0.0180873498321
266, 0.279137074947, , 0.0144552700222, 0.0166035220027
267, 0.280352115631, , 0.0163244716823, 0.0187344569713
268, 0.279048442841, , 0.0143560506403, 0.0160912051797
269, 0.28043961525, , 0.0163084883243, 0.0297947078943
270, 0.278967797756, , 0.0143271097913, 0.0177572853863
271, 0.280517697334, , 0.0163276568055, 0.0179678462446
272, 0.278879135847, , 0.0142893008888, 0.0163425523788
273, 0.280604064465, , 0.0162717923522, 0.018670283258
274, 0.278798490763, , 0.0142712071538, 0.015368361026
275, 0.280683338642, , 0.0163045674562, 0.028024751693
276, 0.278709769249, , 0.0142617784441, 0.0184184983373
277, 0.28076851368, , 0.0162428002805, 0.0168464500457
278, 0.278629183769, , 0.0142226852477, 0.0168483257294
279, 0.280848950148, , 0.016262203455, 0.0179122723639
280, 0.278540492058, , 0.0142255295068, 0.0153470896184
281, 0.280934035778, , 0.0162164755166, 0.0293246768415
282, 0.278451770544, , 0.0141435442492, 0.0174793507904
283, 0.281021624804, , 0.016228094697, 0.017237663269
284, 0.278371214867, , 0.0141647262499, 0.0160671435297
285, 0.281099617481, , 0.0161717273295, 0.0181587189436
286, 0.278282493353, , 0.014124199748, 0.0146638937294
287, 0.281186044216, , 0.0162423141301, 0.0168255772442
288, 0.278201878071, , 0.0141002731398, 0.0162516441196
289, 0.281265318394, , 0.0157824531198, 0.0281984657049
290, 0.278113186359, , 0.0145692331716, 0.0169166717678
291, 0.281350523233, , 0.0157644078135, 0.0169354341924
292, 0.278066635132, , 0.0144327767193, 0.0154376691207
293, 0.279608339071, , 0.0158504974097, 0.0179422628134
294, 0.279607236385, , 0.0143895959482, 0.0148036777973
295, 0.279606163502, , 0.0158469937742, 0.0290403701365
296, 0.279604971409, , 0.0142110902816, 0.016209512949
297, 0.279603898525, , 0.0159616284072, 0.017154565081
298, 0.279602736235, , 0.0141805196181, 0.0148853017017
299, 0.279601663351, , 0.0159601941705, 0.0177715998143


==> pics/curve.csv <==
x, snapshot 0, exact, order 1, order 2
-1.48828125, -0.0106534, -0.00923463, -0.0088113, -0.00923709
-1.46484375, -0.0319602, -0.0277039, -0.0264292, -0.0277111
-1.44140625, -0.053267, -0.0461732, -0.0440483, -0.0461832
-1.41796875, -0.0745739, -0.0646424, -0.0616723, -0.0646554
-1.39453125, -0.0958807, -0.0831117, -0.0792977, -0.0831277
-1.37109375, -0.117188, -0.101581, -0.096929, -0.101602
-1.34765625, -0.138494, -0.12005, -0.114541, -0.120085
-1.32421875, -0.159801, -0.138519, -0.132145, -0.138553
-1.30078125, -0.181108, -0.156989, -0.149757, -0.157008
-1.27734375, -0.202415, -0.175458, -0.167385, -0.175445
-1.25390625, -0.223722, -0.193927, -0.185011, -0.193898
-1.23046875, -0.245028, -0.212397, -0.202639, -0.212367
-1.20703125, -0.266335, -0.230866, -0.220251, -0.230828
-1.18359375, -0.287642, -0.249335, -0.237871, -0.249292
-1.16015625, -0.308949, -0.267804, -0.255499, -0.267774
-1.13671875, -0.330256, -0.286274, -0.273137, -0.28627
-1.11328125, -0.351562, -0.304743, -0.290765, -0.30476
-1.08984375, -0.372869, -0.323212, -0.30838, -0.323248
-1.06640625, -0.394176, -0.341681, -0.325994, -0.341733
-1.04296875, -0.415483, -0.360151, -0.343628, -0.360208
-1.01953125, -0.43679, -0.37862, -0.361269, -0.378675
-0.99609375, -0.458097, -0.397089, -0.378898, -0.397141
-0.97265625, -0.479403, -0.415559, -0.396527, -0.415622
-0.94921875, -0.50071, -0.434028, -0.414155, -0.434106
-0.92578125, -0.522017, -0.452497, -0.431791, -0.452563
-0.90234375, -0.543324, -0.470966, -0.449431, -0.470989
-0.87890625, -0.564631, -0.489436, -0.467087, -0.489398
-0.85546875, -0.585938, -0.507905, -0.484737, -0.5078
-0.83203125, -0.607244, -0.526374, -0.502397, -0.526205
-0.80859375, -0.628551, -0.544843, -0.520046, -0.544604
-0.78515625, -0.649858, -0.563313, -0.537703, -0.562987
-0.76171875, -0.671165, -0.581782, -0.555384, -0.581353
-0.73828125, -0.692472, -0.600251, -0.573067, -0.599697
-0.71484375, -0.713778, -0.61872, -0.590719, -0.618025
-0.69140625, -0.735085, -0.63719, -0.608357, -0.636364
-0.66796875, -0.756392, -0.655659, -0.625965, -0.654763
-0.64453125, -0.777699, -0.674128, -0.643524, -0.673219
-0.62109375, -0.799006, -0.692598, -0.660997, -0.691697
-0.59765625, -0.820312, -0.711067, -0.678357, -0.710186
-0.57421875, -0.841619, -0.729536, -0.695639, -0.728675
-0.55078125, -0.862926, -0.748005, -0.71289, -0.747189
-0.52734375, -0.884233, -0.766475, -0.730087, -0.765749
-0.50390625, -0.90554, -0.784944, -0.747206, -0.784298
-0.48046875, -0.926847, -0.803413, -0.764327, -0.802664
-0.45703125, -0.948153, -0.821882, -0.781552, -0.82069
-0.43359375, -0.96946, -0.840352, -0.798972, -0.838187
-0.41015625, -0.490057, -0.858821, -0.816681, -0.854987
-0.38671875, 0.0, -0.87729, -0.834755, -0.87112
-0.36328125, 0.0, -0.895759, -0.853241, -0.885796
-0.33984375, 0.0, -0.914229, -0.872173, -0.899061
-0.31640625, 0.0, -0.932698, -0.891631, -0.912349
-0.29296875, 0.0, -0.951167, -0.911607, -0.925813
-0.26953125, 0.0, -0.969637, -0.932204, -0.937309
-0.24609375, 0.0, -0.988106, -0.95499, -0.948974
-0.22265625, 0.0, -0.49867, -0.977008, -0.970294
-0.19921875, 0.0, 0.0, -0.235315, -0.0917473
-0.17578125, 0.0, 0.0, -0.037928, 0.0
-0.15234375, 0.0, 0.0, 0.0, 0.0
-0.12890625, 0.0, 0.0, 0.0, 0.0
-0.10546875, 0.0, 0.0, 0.0, 0.0
-0.08203125, 0.0, 0.0, 0.0, 0.0
-0.05859375, 0.0, 0.0, 0.0, 0.0
-0.03515625, 0.0, 0.0, 0.0, 0.0
-0.01171875, 0.0, 0.0, 0.0, 0.0
0.01171875, 0.0, 0.0, 0.0, 0.0
0.03515625, 0.0, 0.0, 0.0, 0.0
0.05859375, 0.0, 0.0, 0.0, 0.0
0.08203125, 0.0, 0.0, 0.0, 0.0
0.10546875, 0.0, 0.0, 0.0, 0.0
0.12890625, 0.0, 0.0, 0.0, 0.0
0.15234375, 0.0, 0.0, 0.0, 0.0
0.17578125, 0.0, 0.0, 0.0, 0.0
0.19921875, 0.0, 0.0, 0.0, 0.0
0.22265625, 0.0, 0.49867, 0.0, 0.980029
0.24609375, 0.0, 0.988106, 0.411048, 0.955267
0.26953125, 0.0, 0.969637, 0.969391, 0.94118
0.29296875, 0.0, 0.951167, 0.943427, 0.930031
0.31640625, 0.0, 0.932698, 0.919107, 0.916735
0.33984375, 0.0, 0.914229, 0.895654, 0.903269
0.36328125, 0.0, 0.895759, 0.873018, 0.889933
0.38671875, 0.0, 0.87729, 0.851117, 0.875541
0.41015625, 0.490057, 0.858821, 0.829914, 0.859505
0.43359375, 0.96946, 0.840352, 0.809369, 0.842712
0.45703125, 0.948153, 0.821882, 0.78944, 0.825197
0.48046875, 0.926847, 0.803413, 0.7701, 0.807068
0.50390625, 0.90554, 0.784944, 0.751329, 0.788545
0.52734375, 0.884233, 0.766475, 0.733042, 0.769801
0.55078125, 0.862926, 0.748005, 0.715082, 0.751002
0.57421875, 0.841619, 0.729536, 0.697363, 0.73223
0.59765625, 0.820312, 0.711067, 0.679821, 0.713496
0.62109375, 0.799006, 0.692598, 0.662331, 0.694784
0.64453125, 0.777699, 0.674128, 0.644792, 0.676121
0.66796875, 0.756392, 0.655659, 0.627189, 0.657548
0.69140625, 0.735085, 0.63719, 0.609545, 0.63906
0.71484375, 0.713778, 0.61872, 0.591859, 0.620613
0.73828125, 0.692472, 0.600251, 0.57417, 0.602172
0.76171875, 0.671165, 0.581782, 0.556476, 0.583722
0.78515625, 0.649858, 0.563313, 0.538768, 0.56525
0.80859375, 0.628551, 0.544843, 0.521076, 0.546757
0.83203125, 0.607244, 0.526374, 0.503397, 0.528248
0.85546875, 0.585938, 0.507905, 0.485708, 0.509731
0.87890625, 0.564631, 0.489436, 0.468032, 0.491219
0.90234375, 0.543324, 0.470966, 0.450347, 0.472705
0.92578125, 0.522017, 0.452497, 0.432675, 0.454188
0.94921875, 0.50071, 0.434028, 0.415008, 0.435652
0.97265625, 0.479403, 0.415559, 0.397349, 0.417081
0.99609375, 0.458097, 0.397089, 0.379682, 0.398521
1.01953125, 0.43679, 0.37862, 0.362021, 0.379994
1.04296875, 0.415483, 0.360151, 0.344355, 0.361476
1.06640625, 0.394176, 0.341681, 0.326697, 0.342951
1.08984375, 0.372869, 0.323212, 0.309052, 0.324408
1.11328125, 0.351562, 0.304743, 0.291397, 0.305847
1.13671875, 0.330256, 0.286274, 0.273729, 0.287282
1.16015625, 0.308949, 0.267804, 0.256053, 0.268714
1.18359375, 0.287642, 0.249335, 0.238382, 0.250146
1.20703125, 0.266335, 0.230866, 0.220718, 0.23159
1.23046875, 0.245028, 0.212397, 0.203062, 0.213045
1.25390625, 0.223722, 0.193927, 0.185395, 0.194498
1.27734375, 0.202415, 0.175458, 0.16773, 0.175966
1.30078125, 0.181108, 0.156989, 0.150061, 0.157448
1.32421875, 0.159801, 0.138519, 0.132411, 0.138927
1.34765625, 0.138494, 0.12005, 0.114771, 0.120405
1.37109375, 0.117188, 0.101581, 0.0971236, 0.101874
1.39453125, 0.0958807, 0.0831117, 0.0794557, 0.0833575
1.41796875, 0.0745739, 0.0646424, 0.0617956, 0.0648409
1.44140625, 0.053267, 0.0461732, 0.0441362, 0.0463235
1.46484375, 0.0319602, 0.0277039, 0.0264816, 0.0277995
1.48828125, 0.0106534, 0.00923463, 0.00882929, 0.00926809


==> pics/curve_errors.csv <==
n, order 1, order 2
0, 1.11260771751, 1.10000479221
1, 1.09928274155, 1.06928122044
2, 1.08375787735, 1.04467368126
3, 1.0652410984, 1.0174267292
4, 1.05349397659, 0.986678481102
5, 1.0396156311, 0.958912611008
6, 1.02099585533, 0.93156337738
7, 1.0093010664, 0.899949014187
8, 0.995816171169, 0.869252324104
9, 0.980356752872, 0.845244050026
10, 0.961976647377, 0.813492536545
11, 0.949294745922, 0.784163117409
12, 0.93618273735, 0.756843805313
13, 0.917943179607, 0.72307062149
14, 0.906395494938, 0.698628127575
15, 0.896507263184, 0.676506698132
16, 0.879866302013, 0.645229935646
17, 0.860572218895, 0.622366309166
18, 0.843623638153, 0.600186467171
19, 0.831271052361, 0.571402788162
20, 0.8151897192, 0.550958395004
21, 0.797839820385, 0.531979560852
22, 0.788982689381, 0.509531736374
23, 0.775167226791, 0.489887565374
24, 0.75717997551, 0.473213076591
25, 0.738648891449, 0.452025443316
26, 0.727750658989, 0.431001782417
27, 0.716041207314, 0.418224126101
28, 0.702393949032, 0.398207902908
29, 0.690945804119, 0.37691834569
30, 0.678432643414, 0.358785271645
31, 0.664475560188, 0.36553388834
32, 0.647160172462, 0.349309831858
33, 0.63408613205, 0.333100259304
34, 0.624230265617, 0.31139805913
35, 0.613881707191, 0.293540149927
36, 0.60154402256, 0.279389679432
37, 0.591628909111, 0.273333489895
38, 0.579325795174, 0.268224835396
39, 0.565988779068, 0.2478197366
40, 0.552272498608, 0.233759433031
41, 0.544580578804, 0.219704687595
42, 0.532931983471, 0.21714143455
43, 0.521547198296, 0.213168680668
44, 0.512715339661, 0.211804032326
45, 0.501709640026, 0.209640011191
46, 0.490962654352, 0.2102124542
47, 0.480717718601, 0.207918167114
48, 0.469551682472, 0.20807415247
49, 0.460731804371, 0.20702342689
50, 0.450414389372, 0.20619943738
51, 0.440294861794, 0.185049653053
52, 0.434774011374, 0.172997444868
53, 0.426490932703, 0.153614923358
54, 0.41705429554, 0.154768571258
55, 0.405834019184, 0.150309383869
56, 0.39359742403, 0.15072388947
57, 0.384013831615, 0.145946472883
58, 0.373861610889, 0.148005098104
59, 0.364813089371, 0.142935872078
60, 0.360393553972, 0.14462184906
61, 0.350464731455, 0.140681505203
62, 0.341538220644, 0.14239692688
63, 0.334995925426, 0.138266414404
64, 0.332416176796, 0.140296220779
65, 0.328709721565, 0.13613627851
66, 0.324553340673, 0.138026565313
67, 0.320935100317, 0.135288283229
68, 0.318012833595, 0.137253835797
69, 0.321901351213, 0.134375065565
70, 0.317442238331, 0.136584222317
71, 0.321002066135, 0.133511841297
72, 0.319763541222, 0.134807452559
73, 0.317802369595, 0.133999377489
74, 0.315162777901, 0.134284317493
75, 0.313632667065, 0.133269190788
76, 0.312790542841, 0.133705854416
77, 0.311401128769, 0.132334858179
78, 0.310656189919, 0.132107704878
79, 0.309560477734, 0.130670726299
80, 0.303054392338, 0.130097851157
81, 0.305358797312, 0.128617987037
82, 0.301878452301, 0.128057792783
83, 0.303028434515, 0.12655583024
84, 0.300106823444, 0.126008674502
85, 0.297089874744, 0.124488711357
86, 0.294753491879, 0.122878752649
87, 0.292511969805, 0.101110324264
88, 0.292751789093, 0.0925572067499
89, 0.291323393583, 0.0973686799407
90, 0.291646748781, 0.0929905176163
91, 0.290201723576, 0.0962882190943
92, 0.290605604649, 0.0924442559481
93, 0.289134770632, 0.0954514592886
94, 0.289607107639, 0.0919276997447
95, 0.28810992837, 0.094876781106
96, 0.288639485836, 0.0913487672806
97, 0.287118196487, 0.0944588184357
98, 0.287692636251, 0.0905527770519
99, 0.286157310009, 0.0937332361937
100, 0.286746412516, 0.0891558080912
101, 0.285192489624, 0.0924296081066
102, 0.285771727562, 0.0874853804708
103, 0.284384071827, 0.0907110273838
104, 0.284442275763, 0.0837558507919
105, 0.283346176147, 0.0661450028419
106, 0.283256113529, 0.0834584981203
107, 0.281471759081, 0.0658725425601
108, 0.281482875347, 0.0825387835503
109, 0.279579341412, 0.0660704523325
110, 0.278995782137, 0.0770760029554
111, 0.277752965689, 0.0660520642996
112, 0.277463912964, 0.0769966393709
113, 0.273788750172, 0.06442733109
114, 0.274837017059, 0.0754527747631
115, 0.273335874081, 0.0638205036521
116, 0.275540292263, 0.0778659284115
117, 0.272870570421, 0.0634685084224
118, 0.275065988302, 0.0699263066053
119, 0.272443294525, 0.0635958462954
120, 0.273671716452, 0.0745361894369
121, 0.271746039391, 0.0618218928576
122, 0.272360384464, 0.071240760386
123, 0.27100533247, 0.0638851523399
124, 0.271248310804, 0.0657606646419
125, 0.269141435623, 0.0614394508302
126, 0.269280731678, 0.0701692849398
127, 0.267818331718, 0.0612153373659
128, 0.268079727888, 0.0619259774685
129, 0.267527669668, 0.0704132393003
130, 0.26767706871, 0.0774498358369
131, 0.267230093479, 0.0623693093657
132, 0.267376124859, 0.0607519745827
133, 0.267328202724, 0.0601604729891
134, 0.26724421978, 0.0581165403128
135, 0.266704618931, 0.0591554269195
136, 0.267053186893, 0.0553607083857
137, 0.266919761896, 0.0596132650971
138, 0.266826957464, 0.068999171257
139, 0.266464352608, 0.0542831793427
140, 0.266681194305, 0.0649129599333
141, 0.266541153193, 0.0525633580983
142, 0.266318976879, 0.0567110776901
143, 0.266506403685, 0.0550936460495
144, 0.264999717474, 0.0627871602774
145, 0.26562088728, 0.051152586937
146, 0.263910293579, 0.0615969449282
147, 0.26456964016, 0.0683088079095
148, 0.262929737568, 0.0569437891245
149, 0.263696402311, 0.0581645816565
150, 0.262293577194, 0.0515885725617
151, 0.263203382492, 0.0515952780843
152, 0.261751681566, 0.0598462373018
153, 0.262602686882, 0.0499481782317
154, 0.261746942997, 0.0549478493631
155, 0.26216250658, 0.0496877655387
156, 0.260725498199, 0.0554443523288
157, 0.261967658997, 0.0490346625447
158, 0.260632812977, 0.0548920929432
159, 0.261011391878, 0.0481838136911
160, 0.260303944349, 0.0467010065913
161, 0.260664314032, 0.0681047588587
162, 0.257830649614, 0.0448244512081
163, 0.259062886238, 0.0578064806759
164, 0.256629377604, 0.0451664291322
165, 0.25851854682, 0.0493080914021
166, 0.255676329136, 0.0459642857313
167, 0.257908165455, 0.0582495108247
168, 0.255179047585, 0.0436807610095
169, 0.257735431194, 0.049323990941
170, 0.254923403263, 0.0450312197208
171, 0.256917178631, 0.0554862655699
172, 0.254627108574, 0.0431813821197
173, 0.25428250432, 0.0488334484398
174, 0.254275709391, 0.0443177185953
175, 0.252866089344, 0.053108856082
176, 0.253530204296, 0.0426948331296
177, 0.252171605825, 0.0473953559995
178, 0.252699881792, 0.055441506207
179, 0.251896679401, 0.0612423792481
180, 0.252461791039, 0.0461294353008
181, 0.251457393169, 0.0476141944528
182, 0.250789642334, 0.0482240393758
183, 0.251729041338, 0.0454695671797
184, 0.250646233559, 0.0460870116949
185, 0.250599324703, 0.0424184054136
186, 0.250175178051, 0.0461363270879
187, 0.250281453133, 0.0417622625828
188, 0.249174401164, 0.0487116314471
189, 0.25016823411, 0.0411806553602
190, 0.249382525682, 0.0434937030077
191, 0.249500826001, 0.0398380644619
192, 0.249229311943, 0.0475791171193
193, 0.248588681221, 0.0396922230721
194, 0.248802408576, 0.0391182377934
195, 0.249088555574, 0.0411794669926
196, 0.24800992012, 0.0425231419504
197, 0.248010277748, 0.0424871183932
198, 0.247251182795, 0.0427073985338
199, 0.248168721795, 0.0404007583857
200, 0.247455745935, 0.0468434765935
201, 0.24685318768, 0.0375510305166
202, 0.247360736132, 0.0401901230216
203, 0.246353656054, 0.0415476560593
204, 0.246795713902, 0.0389818549156
205, 0.245416998863, 0.0424835085869
206, 0.245741486549, 0.0382325649261
207, 0.245212882757, 0.0419570505619
208, 0.245308861136, 0.0391790941358
209, 0.246495738626, 0.0427218712866
210, 0.243833988905, 0.0537451170385
211, 0.244447439909, 0.0417253896594
212, 0.24125790596, 0.0512162148952
213, 0.242367252707, 0.0395077094436
214, 0.240501046181, 0.0467226244509
215, 0.240915074944, 0.034277446568
216, 0.238131642342, 0.0411091446877
217, 0.239179998636, 0.0367714352906
218, 0.237466961145, 0.0378028899431
219, 0.237652599812, 0.0377467386425
220, 0.237252160907, 0.0364299193025
221, 0.236362785101, 0.0366469547153
222, 0.232920408249, 0.0388227328658
223, 0.232170417905, 0.0376821383834
224, 0.229404687881, 0.0437292046845
225, 0.231135010719, 0.0355480350554
226, 0.229228973389, 0.0360873714089
227, 0.230153203011, 0.0397559553385
228, 0.229480847716, 0.0353514589369
229, 0.229096665978, 0.0398417413235
230, 0.229066833854, 0.0380033552647
231, 0.227659970522, 0.0396504923701
232, 0.228146642447, 0.0396191254258
233, 0.227293848991, 0.0376867651939
234, 0.227824687958, 0.038666151464
235, 0.226217418909, 0.0353504419327
236, 0.228005737066, 0.0360620617867
237, 0.225958973169, 0.0367825627327
238, 0.226900979877, 0.0362581461668
239, 0.224799454212, 0.0411620885134
240, 0.228845536709, 0.0355902016163
241, 0.224718272686, 0.0420704782009
242, 0.228330329061, 0.0497233793139
243, 0.224610924721, 0.0452295392752
244, 0.227527827024, 0.0391230732203
245, 0.224469363689, 0.0353880897164
246, 0.226525187492, 0.0457839071751
247, 0.224475681782, 0.0342278555036
248, 0.225345611572, 0.0437419824302
249, 0.226190701127, 0.0338463932276
250, 0.224967837334, 0.0368472225964
251, 0.224960044026, 0.0410699620843
252, 0.224395960569, 0.0355169214308
253, 0.224566042423, 0.0391746722162
254, 0.225047767162, 0.0396109744906
255, 0.223435401917, 0.0383856482804
256, 0.222376987338, 0.0403490439057
257, 0.223636657, 0.035145431757
258, 0.221401810646, 0.0433764047921
259, 0.221712201834, 0.0332274623215
260, 0.221010968089, 0.0403848141432
261, 0.220997333527, 0.0346320383251
262, 0.219053253531, 0.0369970537722
263, 0.219986155629, 0.0347797386348
264, 0.218654736876, 0.0372481048107
265, 0.218157947063, 0.0361304469407
266, 0.217964857817, 0.0365315303206
267, 0.216018229723, 0.0381989181042
268, 0.215368807316, 0.0352319031954
269, 0.214815735817, 0.0341303423047
270, 0.214040800929, 0.0369669571519
271, 0.213406264782, 0.0371409356594
272, 0.213899463415, 0.036988414824
273, 0.212752133608, 0.034131154418
274, 0.21394148469, 0.0376832559705
275, 0.212812423706, 0.0325593464077
276, 0.212997198105, 0.0357307754457
277, 0.213583230972, 0.0589068010449
278, 0.212788850069, 0.033469054848
279, 0.212311699986, 0.0540008172393
280, 0.212837681174, 0.0321015007794
281, 0.211784273386, 0.0509184077382
282, 0.21173748374, 0.0331570506096
283, 0.211778253317, 0.0481512323022
284, 0.212104722857, 0.0328764915466
285, 0.210463687778, 0.047153506428
286, 0.212427914143, 0.035362072289
287, 0.210805222392, 0.0431100651622
288, 0.211138561368, 0.0328102782369
289, 0.210572838783, 0.0384371206164
290, 0.211299940944, 0.0337549895048
291, 0.210128456354, 0.035131432116
292, 0.210492908955, 0.0347380042076
293, 0.210111215711, 0.0331423357129
294, 0.210687160492, 0.0355005413294
295, 0.209708213806, 0.0318620055914
296, 0.209914669394, 0.0335893183947
297, 0.209565714002, 0.0326948538423
298, 0.209901615977, 0.0371363982558
299, 0.209149971604, 0.0498471409082
300, 0.209093317389, 0.0328752994537
301, 0.209186151624, 0.0392842069268
302, 0.209831953049, 0.0340725295246
303, 0.208161219954, 0.0375387780368
304, 0.208689898252, 0.0324546471238
305, 0.208479702473, 0.0332279391587
306, 0.208819180727, 0.0335212051868
307, 0.207547575235, 0.0334101244807
308, 0.208773046732, 0.0342490077019
309, 0.207084834576, 0.0324021279812
310, 0.209198728204, 0.038308635354
311, 0.206775575876, 0.0310546606779
312, 0.208829075098, 0.0432617180049
313, 0.206684440374, 0.0303862579167
314, 0.208790928125, 0.0328176654875
315, 0.205935448408, 0.0344596877694
316, 0.208116889, 0.0328721031547
317, 0.204686790705, 0.0359274148941
318, 0.206619769335, 0.0339361801744
319, 0.204353556037, 0.0346626937389
320, 0.206262513995, 0.0367379263043
321, 0.203210115433, 0.0333771631122
322, 0.205099344254, 0.0314418375492
323, 0.20338319242, 0.033150613308
324, 0.204458504915, 0.0394680127501
325, 0.202565550804, 0.0308155026287
326, 0.203802540898, 0.0337124504149
327, 0.202039375901, 0.0311855636537
328, 0.203255236149, 0.0419440791011
329, 0.200951814651, 0.0298637263477
330, 0.20157033205, 0.042257193476
331, 0.198710426688, 0.0291979685426
332, 0.199457347393, 0.0355664938688
333, 0.197771400213, 0.0316139422357
334, 0.198441505432, 0.0326930135489
335, 0.196529999375, 0.0344779901206
336, 0.19786760211, 0.0307635609061
337, 0.195909202099, 0.0345434173942
338, 0.196215540171, 0.031555980444
339, 0.194975957274, 0.0374991446733
340, 0.195758149028, 0.0314129553735
341, 0.194268748164, 0.0343549847603
342, 0.19563010335, 0.0333502963185
343, 0.196923017502, 0.0328458398581
344, 0.194487035275, 0.0340536348522
345, 0.196562379599, 0.032279253006
346, 0.194257408381, 0.0329771116376
347, 0.196479827166, 0.0316608771682
348, 0.193973302841, 0.0346768796444
349, 0.196495056152, 0.043254069984


==> pics/ellipse.csv <==
x, y, snapshot 0, train 0, train 1, exact, laplace
-0.984375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.984375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.953125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.921875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.890625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.859375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.828125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.796875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.765625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.734375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.703125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.671875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.640625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.609375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.578125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.546875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.515625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.484375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.453125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.421875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.390625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.359375, 0.25, 0.0, 0.0, 0.0, 0.0
0.171875, -0.359375, 0.25, 0.0, 0.0, 0.0, 0.0
0.203125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.359375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.328125, 0.25, 0.0, 0.0, 0.0, 0.0
0.078125, -0.328125, 0.5, 0.0, 0.0, 0.0, 0.0
0.109375, -0.328125, 0.5, 0.0, 0.0, 0.0, 0.0
0.140625, -0.328125, 0.75, 0.0, 0.0, 0.0, 0.0
0.171875, -0.328125, 0.75, 0.0, 0.0, 0.0, 0.0
0.203125, -0.328125, 0.5, 0.0, 0.0, 0.0, 0.0
0.234375, -0.328125, 0.25, 0.0, 0.0, 0.0, 0.0
0.265625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.328125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.296875, 0.25, 0.0, 0.0, 0.0, 0.0
0.046875, -0.296875, 0.75, 0.0, 0.0, 0.0, 0.0
0.078125, -0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.296875, 0.75, 0.0, 0.0, 0.0, 0.0
0.265625, -0.296875, 0.25, 0.0, 0.0, 0.0, 0.0
0.296875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.296875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.265625, 0.25, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.265625, 0.5, 0.0, 0.0, 0.0, 0.0
0.015625, -0.265625, 0.75, 0.0, 0.0, 0.0, 0.0
0.046875, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.265625, 0.5, 0.0, 0.0, 0.0, 0.0
0.296875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.265625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.234375, 0.25, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.234375, 0.75, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.078125, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.109375, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.140625, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.171875, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.203125, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.234375, -0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.234375, 0.75, 0.0, 0.0, 0.0, 0.0
0.296875, -0.234375, 0.25, 0.0, 0.0, 0.0, 0.0
0.328125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.234375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.203125, 0.25, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.203125, 0.75, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.015625, -0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.046875, -0.203125, 1.0, 0.25, 0.0, 0.0, 0.0
0.078125, -0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
0.109375, -0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
0.140625, -0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
0.171875, -0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
0.203125, -0.203125, 1.0, 0.25, 0.0, 0.0, 0.0
0.234375, -0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.265625, -0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.203125, 0.5, 0.0, 0.0, 0.0, 0.0
0.328125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.203125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.171875, 0.25, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.171875, 0.75, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.171875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.046875, -0.171875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.015625, -0.171875, 1.0, 0.25, 0.0, 0.0, 0.0
0.015625, -0.171875, 1.0, 0.5, 0.0, 0.0, 0.0
0.046875, -0.171875, 1.0, 0.75, 0.0, 0.0, 0.0
0.078125, -0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
0.109375, -0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
0.140625, -0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
0.171875, -0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
0.203125, -0.171875, 1.0, 0.75, 0.0, 0.0, 0.0
0.234375, -0.171875, 1.0, 0.25, 0.0, 0.0, 0.0
0.265625, -0.171875, 1.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.171875, 0.5, 0.0, 0.0, 0.0, 0.0
0.328125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.171875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.140625, 0.25, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.140625, 0.75, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.140625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.078125, -0.140625, 1.0, 0.25, 0.0, 0.0, 0.0
-0.046875, -0.140625, 1.0, 0.5, 0.0, 0.0, 0.0
-0.015625, -0.140625, 1.0, 0.75, 0.0, 0.0, 0.0
0.015625, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.046875, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.078125, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.109375, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.140625, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.171875, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.203125, -0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.234375, -0.140625, 1.0, 0.5, 0.0, 0.0, 0.0
0.265625, -0.140625, 0.75, 0.0, 0.0, 0.0, 0.0
0.296875, -0.140625, 0.25, 0.0, 0.0, 0.0, 0.0
0.328125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.140625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.109375, 0.5, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.109375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.109375, -0.109375, 1.0, 0.25, 0.0, 0.0, 0.0
-0.078125, -0.109375, 1.0, 0.75, 0.0, 0.0, 0.0
-0.046875, -0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
-0.015625, -0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
0.015625, -0.109375, 1.0, 1.0, 0.0, 0.25, 0.0
0.046875, -0.109375, 1.0, 1.0, 0.0, 0.5, 0.135812
0.078125, -0.109375, 1.0, 1.0, 0.0, 0.5, 0.826715
0.109375, -0.109375, 1.0, 1.0, 0.0, 0.5, 1.0
0.140625, -0.109375, 1.0, 1.0, 0.0, 0.25, 0.444182
0.171875, -0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
0.203125, -0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
0.234375, -0.109375, 1.0, 0.5, 0.0, 0.0, 0.0
0.265625, -0.109375, 0.5, 0.0, 0.0, 0.0, 0.0
0.296875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.109375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.078125, 0.25, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.078125, 0.75, 0.0, 0.0, 0.0, 0.0
-0.140625, -0.078125, 1.0, 0.25, 0.0, 0.0, 0.0
-0.109375, -0.078125, 1.0, 0.75, 0.0, 0.0, 0.0
-0.078125, -0.078125, 1.0, 1.0, 0.0, 0.25, 0.0
-0.046875, -0.078125, 1.0, 1.0, 0.0, 0.5, 0.458176
-0.015625, -0.078125, 1.0, 1.0, 0.0, 0.5, 0.915048
0.015625, -0.078125, 1.0, 1.0, 0.0, 0.75, 1.0
0.046875, -0.078125, 1.0, 1.0, 0.0, 1.0, 1.0
0.078125, -0.078125, 1.0, 1.0, 0.0, 1.0, 1.0
0.109375, -0.078125, 1.0, 1.0, 0.0, 1.0, 1.0
0.140625, -0.078125, 1.0, 1.0, 0.0, 0.75, 0.739611
0.171875, -0.078125, 1.0, 1.0, 0.0, 0.25, 0.133633
0.203125, -0.078125, 1.0, 1.0, 0.0, 0.0, 0.0
0.234375, -0.078125, 1.0, 0.5, 0.0, 0.0, 0.0
0.265625, -0.078125, 0.5, 0.0, 0.0, 0.0, 0.0
0.296875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.078125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.046875, 0.5, 0.0, 0.0, 0.0, 0.0
-0.171875, -0.046875, 1.0, 0.25, 0.0, 0.0, 0.0
-0.140625, -0.046875, 1.0, 0.75, 0.0, 0.0, 0.0
-0.109375, -0.046875, 1.0, 1.0, 0.0, 0.25, 0.0
-0.078125, -0.046875, 1.0, 1.0, 0.0, 0.75, 1.0
-0.046875, -0.046875, 1.0, 1.0, 0.25, 1.0, 1.0
-0.015625, -0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
0.015625, -0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
0.046875, -0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
0.078125, -0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
0.109375, -0.046875, 1.0, 1.0, 0.25, 1.0, 1.0
0.140625, -0.046875, 1.0, 1.0, 0.0, 1.0, 0.941637
0.171875, -0.046875, 1.0, 1.0, 0.0, 0.5, 0.0439543
0.203125, -0.046875, 1.0, 0.75, 0.0, 0.0, 0.0
0.234375, -0.046875, 0.75, 0.25, 0.0, 0.0, 0.0
0.265625, -0.046875, 0.25, 0.0, 0.0, 0.0, 0.0
0.296875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.046875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, -0.015625, 0.25, 0.0, 0.0, 0.0, 0.0
-0.203125, -0.015625, 0.75, 0.25, 0.0, 0.0, 0.0
-0.171875, -0.015625, 1.0, 0.75, 0.0, 0.0, 0.0
-0.140625, -0.015625, 1.0, 1.0, 0.0, 0.25, 0.0759268
-0.109375, -0.015625, 1.0, 1.0, 0.0, 0.75, 0.961682
-0.078125, -0.015625, 1.0, 1.0, 0.25, 1.0, 1.0
-0.046875, -0.015625, 1.0, 1.0, 0.75, 1.0, 1.0
-0.015625, -0.015625, 1.0, 1.0, 1.0, 1.0, 1.0
0.015625, -0.015625, 1.0, 1.0, 1.0, 1.0, 1.0
0.046875, -0.015625, 1.0, 1.0, 1.0, 1.0, 1.0
0.078125, -0.015625, 1.0, 1.0, 0.75, 1.0, 1.0
0.109375, -0.015625, 1.0, 1.0, 0.25, 1.0, 1.0
0.140625, -0.015625, 1.0, 1.0, 0.0, 0.75, 0.727448
0.171875, -0.015625, 1.0, 1.0, 0.0, 0.25, 0.0
0.203125, -0.015625, 1.0, 0.5, 0.0, 0.0, 0.0
0.234375, -0.015625, 0.5, 0.0, 0.0, 0.0, 0.0
0.265625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, -0.015625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.015625, 0.5, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.015625, 1.0, 0.5, 0.0, 0.0, 0.0
-0.171875, 0.015625, 1.0, 1.0, 0.0, 0.25, 0.0
-0.140625, 0.015625, 1.0, 1.0, 0.0, 0.75, 1.0
-0.109375, 0.015625, 1.0, 1.0, 0.25, 1.0, 1.0
-0.078125, 0.015625, 1.0, 1.0, 0.75, 1.0, 1.0
-0.046875, 0.015625, 1.0, 1.0, 1.0, 1.0, 1.0
-0.015625, 0.015625, 1.0, 1.0, 1.0, 1.0, 1.0
0.015625, 0.015625, 1.0, 1.0, 1.0, 1.0, 1.0
0.046875, 0.015625, 1.0, 1.0, 0.75, 1.0, 1.0
0.078125, 0.015625, 1.0, 1.0, 0.25, 1.0, 1.0
0.109375, 0.015625, 1.0, 1.0, 0.0, 0.75, 0.663656
0.140625, 0.015625, 1.0, 1.0, 0.0, 0.25, 0.0
0.171875, 0.015625, 1.0, 0.75, 0.0, 0.0, 0.0
0.203125, 0.015625, 0.75, 0.25, 0.0, 0.0, 0.0
0.234375, 0.015625, 0.25, 0.0, 0.0, 0.0, 0.0
0.265625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.015625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.046875, 0.25, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.046875, 0.75, 0.25, 0.0, 0.0, 0.0
-0.203125, 0.046875, 1.0, 0.75, 0.0, 0.0, 0.0
-0.171875, 0.046875, 1.0, 1.0, 0.0, 0.5, 0.445256
-0.140625, 0.046875, 1.0, 1.0, 0.0, 1.0, 1.0
-0.109375, 0.046875, 1.0, 1.0, 0.25, 1.0, 1.0
-0.078125, 0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
-0.046875, 0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
-0.015625, 0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
0.015625, 0.046875, 1.0, 1.0, 0.5, 1.0, 1.0
0.046875, 0.046875, 1.0, 1.0, 0.25, 1.0, 1.0
0.078125, 0.046875, 1.0, 1.0, 0.0, 0.75, 0.606635
0.109375, 0.046875, 1.0, 1.0, 0.0, 0.25, 0.0
0.140625, 0.046875, 1.0, 0.75, 0.0, 0.0, 0.0
0.171875, 0.046875, 1.0, 0.25, 0.0, 0.0, 0.0
0.203125, 0.046875, 0.5, 0.0, 0.0, 0.0, 0.0
0.234375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.046875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.078125, 0.5, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.078125, 1.0, 0.5, 0.0, 0.0, 0.0
-0.203125, 0.078125, 1.0, 1.0, 0.0, 0.0, 0.0435947
-0.171875, 0.078125, 1.0, 1.0, 0.0, 0.25, 0.628921
-0.140625, 0.078125, 1.0, 1.0, 0.0, 0.75, 1.0
-0.109375, 0.078125, 1.0, 1.0, 0.0, 1.0, 1.0
-0.078125, 0.078125, 1.0, 1.0, 0.0, 1.0, 1.0
-0.046875, 0.078125, 1.0, 1.0, 0.0, 1.0, 1.0
-0.015625, 0.078125, 1.0, 1.0, 0.0, 0.75, 1.0
0.015625, 0.078125, 1.0, 1.0, 0.0, 0.5, 0.445323
0.046875, 0.078125, 1.0, 1.0, 0.0, 0.5, 0.0541959
0.078125, 0.078125, 1.0, 1.0, 0.0, 0.25, 0.0
0.109375, 0.078125, 1.0, 0.75, 0.0, 0.0, 0.0
0.140625, 0.078125, 1.0, 0.25, 0.0, 0.0, 0.0
0.171875, 0.078125, 0.75, 0.0, 0.0, 0.0, 0.0
0.203125, 0.078125, 0.25, 0.0, 0.0, 0.0, 0.0
0.234375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.078125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.109375, 0.5, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.109375, 1.0, 0.5, 0.0, 0.0, 0.0
-0.203125, 0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
-0.171875, 0.109375, 1.0, 1.0, 0.0, 0.0, 0.0500765
-0.140625, 0.109375, 1.0, 1.0, 0.0, 0.25, 0.364252
-0.109375, 0.109375, 1.0, 1.0, 0.0, 0.5, 1.0
-0.078125, 0.109375, 1.0, 1.0, 0.0, 0.5, 0.515867
-0.046875, 0.109375, 1.0, 1.0, 0.0, 0.5, 0.0
-0.015625, 0.109375, 1.0, 1.0, 0.0, 0.25, 0.0
0.015625, 0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
0.046875, 0.109375, 1.0, 1.0, 0.0, 0.0, 0.0
0.078125, 0.109375, 1.0, 0.75, 0.0, 0.0, 0.0
0.109375, 0.109375, 1.0, 0.25, 0.0, 0.0, 0.0
0.140625, 0.109375, 1.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.109375, 0.5, 0.0, 0.0, 0.0, 0.0
0.203125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.109375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.140625, 0.25, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.140625, 0.75, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.140625, 1.0, 0.5, 0.0, 0.0, 0.0
-0.203125, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
-0.171875, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
-0.140625, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
-0.109375, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
-0.078125, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
-0.046875, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
-0.015625, 0.140625, 1.0, 1.0, 0.0, 0.0, 0.0
0.015625, 0.140625, 1.0, 0.75, 0.0, 0.0, 0.0
0.046875, 0.140625, 1.0, 0.5, 0.0, 0.0, 0.0
0.078125, 0.140625, 1.0, 0.25, 0.0, 0.0, 0.0
0.109375, 0.140625, 1.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.140625, 0.75, 0.0, 0.0, 0.0, 0.0
0.171875, 0.140625, 0.25, 0.0, 0.0, 0.0, 0.0
0.203125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.140625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.171875, 0.5, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.171875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.171875, 1.0, 0.25, 0.0, 0.0, 0.0
-0.203125, 0.171875, 1.0, 0.75, 0.0, 0.0, 0.0
-0.171875, 0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
-0.140625, 0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
-0.109375, 0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
-0.078125, 0.171875, 1.0, 1.0, 0.0, 0.0, 0.0
-0.046875, 0.171875, 1.0, 0.75, 0.0, 0.0, 0.0
-0.015625, 0.171875, 1.0, 0.5, 0.0, 0.0, 0.0
0.015625, 0.171875, 1.0, 0.25, 0.0, 0.0, 0.0
0.046875, 0.171875, 1.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.171875, 1.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.171875, 0.75, 0.0, 0.0, 0.0, 0.0
0.140625, 0.171875, 0.25, 0.0, 0.0, 0.0, 0.0
0.171875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.171875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.203125, 0.5, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.203125, 1.0, 0.25, 0.0, 0.0, 0.0
-0.171875, 0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
-0.140625, 0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
-0.109375, 0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
-0.078125, 0.203125, 1.0, 0.5, 0.0, 0.0, 0.0
-0.046875, 0.203125, 1.0, 0.25, 0.0, 0.0, 0.0
-0.015625, 0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.203125, 1.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.203125, 0.75, 0.0, 0.0, 0.0, 0.0
0.109375, 0.203125, 0.25, 0.0, 0.0, 0.0, 0.0
0.140625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.203125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.234375, 0.25, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.234375, 0.75, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.234375, 1.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.234375, 0.75, 0.0, 0.0, 0.0, 0.0
0.078125, 0.234375, 0.25, 0.0, 0.0, 0.0, 0.0
0.109375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.234375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.265625, 0.5, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.265625, 1.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.265625, 0.75, 0.0, 0.0, 0.0, 0.0
0.015625, 0.265625, 0.5, 0.0, 0.0, 0.0, 0.0
0.046875, 0.265625, 0.25, 0.0, 0.0, 0.0, 0.0
0.078125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.265625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.296875, 0.25, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.296875, 0.75, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.296875, 1.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.296875, 0.75, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.296875, 0.25, 0.0, 0.0, 0.0, 0.0
0.015625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.296875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.328125, 0.25, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.328125, 0.5, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.328125, 0.75, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.328125, 0.75, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.328125, 0.5, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.328125, 0.5, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.328125, 0.25, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.328125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.359375, 0.25, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.359375, 0.25, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.359375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.390625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.421875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.453125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.484375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.515625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.546875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.578125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.609375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.640625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.671875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.703125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.734375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.765625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.796875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.828125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.859375, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.890625, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.921875, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.953125, 0.0, 0.0, 0.0, 0.0, 0.0

-0.984375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.953125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.921875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.890625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.859375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.828125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.796875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.765625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.734375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.703125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.671875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.640625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.609375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.578125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.546875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.515625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.484375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.453125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.421875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.390625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.359375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.328125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.296875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.265625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.234375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.203125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.171875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.140625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.109375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.078125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.046875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
-0.015625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.015625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.046875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.078125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.109375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.140625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.171875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.203125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.234375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.265625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.296875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.328125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.359375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.390625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.421875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.453125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.484375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.515625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.546875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.578125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.609375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.640625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.671875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.703125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.734375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.765625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.796875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.828125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.859375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.890625, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.921875, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.953125, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0
0.984375, 0.984375, 0.0, 0.0, 0.0, 0.0, 0.0



==> pics/ellipse_errors.csv <==
n, laplace
0, 0.323695510626
1, 0.289104521275
2, 0.257264852524
3, 0.227018624544
4, 0.199683636427
5, 0.176683753729
6, 0.157472386956
7, 0.140860393643
8, 0.12529052794
9, 0.110616803169
10, 0.0964713543653
11, 0.0847247838974
12, 0.0742513537407
13, 0.0643525570631
14, 0.0557152554393
15, 0.0489077530801
16, 0.0426717475057
17, 0.0363976210356
18, 0.031957924366
19, 0.0273543037474
20, 0.023945087567
21, 0.0216273870319
22, 0.0194787792861
23, 0.0181957297027
24, 0.0165592562407
25, 0.0141828805208
26, 0.0144364507869
27, 0.0129074165598
28, 0.0125866327435
29, 0.010784689337
30, 0.0112459482625
31, 0.0122265508398
32, 0.0111100915819
33, 0.0116916317493
34, 0.0108262719586
35, 0.0119354557246
36, 0.0103347674012
37, 0.0109515069053
38, 0.0104968333617
39, 0.0111214732751
40, 0.0102299656719
41, 0.011031050235
42, 0.00996718555689
43, 0.0108639523387
44, 0.00977918878198
45, 0.0102907456458
46, 0.0101592205465
47, 0.0104160010815
48, 0.00996354781091
49, 0.0101558146998
50, 0.00982216000557
51, 0.00998689886183
52, 0.00989480130374
53, 0.0102675044909
54, 0.0097579266876
55, 0.0099682258442
56, 0.00964532233775
57, 0.0097989346832
58, 0.00933194719255
59, 0.00937285274267
60, 0.00922790728509
61, 0.0097359251231
62, 0.00951335392892
63, 0.00982868298888
64, 0.00928731728345
65, 0.00937038660049
66, 0.00906078144908
67, 0.0090544000268
68, 0.0090741366148
69, 0.0095388405025


==> pics/ellipse_xt.csv <==
laplace x0, laplace x1, laplace x2, laplace x3, laplace x4, laplace x5, laplace x6, laplace x7, laplace x8, laplace y0, laplace y1, laplace y2, laplace y3, laplace y4, laplace y5, laplace y6, laplace y7, laplace y8, initial x0, initial x1, initial x2, initial x3, initial x4, initial x5, initial x6, initial x7, initial x8, initial y0, initial y1, initial y2, initial y3, initial y4, initial y5, initial y6, initial y7, initial y8
0.247, 0.157561, 0.0626698, -0.146504, -0.236377, -0.144883, -0.0479015, 0.164877, 0.247, 0.0125013, 0.170017, 0.261371, 0.273762, -0.00352162, -0.163181, -0.251845, -0.257717, 0.0125013, 0.15837, 0.068287, 5.5123e-18, -0.0944566, -0.15837, -0.068287, -1.65369e-17, 0.0944566, 0.15837, 0.0, 0.068287, 0.0900227, 0.0944566, 1.93947e-17, -0.068287, -0.0900227, -0.0944566, -3.87895e-17
0.245387, 0.1536, 0.0589651, -0.145975, -0.235161, -0.141447, -0.0449188, 0.163445, 0.245387, 0.012612, 0.164923, 0.253054, 0.264367, -0.0040904, -0.158599, -0.244181, -0.249241, 0.012612, , , , , , , , , , , , , , , , , , 
0.243435, 0.149556, 0.0553055, -0.145201, -0.233625, -0.137946, -0.0419873, 0.16176, 0.243435, 0.0126373, 0.1598, 0.244658, 0.254967, -0.00457538, -0.153971, -0.236422, -0.240752, 0.0126373, , , , , , , , , , , , , , , , , , 
0.241145, 0.145431, 0.051691, -0.144181, -0.231767, -0.134378, -0.0391072, 0.159822, 0.241145, 0.0125772, 0.154648, 0.236185, 0.245562, -0.00497658, -0.149298, -0.228568, -0.232251, 0.0125772, , , , , , , , , , , , , , , , , , 
0.238515, 0.141223, 0.0481217, -0.142915, -0.229589, -0.130744, -0.0362783, 0.157632, 0.238515, 0.0124317, 0.149467, 0.227634, 0.236153, -0.00529398, -0.144579, -0.220619, -0.223736, 0.0124317, , , , , , , , , , , , , , , , , , 
0.235546, 0.136934, 0.0445976, -0.141404, -0.227089, -0.127043, -0.0335007, 0.155189, 0.235546, 0.0122008, 0.144258, 0.219005, 0.226739, -0.00552759, -0.139814, -0.212576, -0.215208, 0.0122008, , , , , , , , , , , , , , , , , , 
0.232237, 0.132563, 0.0411186, -0.139647, -0.224268, -0.123277, -0.0307744, 0.152493, 0.232237, 0.0118845, 0.139019, 0.210298, 0.217321, -0.00567741, -0.135003, -0.204438, -0.206667, 0.0118845, , , , , , , , , , , , , , , , , , 
0.22859, 0.12811, 0.0376847, -0.137644, -0.221125, -0.119444, -0.0280994, 0.149545, 0.22859, 0.0114827, 0.133751, 0.201513, 0.207898, -0.00574343, -0.130146, -0.196206, -0.198114, 0.0114827, , , , , , , , , , , , , , , , , , 
0.224603, 0.123575, 0.034296, -0.135396, -0.217662, -0.115545, -0.0254757, 0.146343, 0.224603, 0.0109956, 0.128455, 0.192651, 0.19847, -0.00572567, -0.125243, -0.187878, -0.189547, 0.0109956, , , , , , , , , , , , , , , , , , 
0.220278, 0.118958, 0.0309525, -0.132903, -0.213878, -0.11158, -0.0229033, 0.14289, 0.220278, 0.010423, 0.12313, 0.18371, 0.189038, -0.00562411, -0.120295, -0.179456, -0.180968, 0.010423, , , , , , , , , , , , , , , , , , 
0.215613, 0.114259, 0.0276541, -0.130163, -0.209772, -0.107549, -0.0203821, 0.139184, 0.215613, 0.00976506, 0.117776, 0.174692, 0.179601, -0.00543876, -0.1153, -0.170939, -0.172375, 0.00976506, , , , , , , , , , , , , , , , , , 
0.210609, 0.109479, 0.0244008, -0.127178, -0.205345, -0.103451, -0.0179123, 0.135224, 0.210609, 0.00902169, 0.112393, 0.165596, 0.170159, -0.00516962, -0.11026, -0.162327, -0.163769, 0.00902169, , , , , , , , , , , , , , , , , , 
0.205266, 0.104616, 0.0211927, -0.123948, -0.200597, -0.0992874, -0.0154937, 0.131013, 0.205266, 0.00819291, 0.106981, 0.156422, 0.160713, -0.00481669, -0.105174, -0.153621, -0.155151, 0.00819291, , , , , , , , , , , , , , , , , , 
0.199584, 0.0996722, 0.0180297, -0.120472, -0.195528, -0.0950574, -0.0131265, 0.126549, 0.199584, 0.00727872, 0.10154, 0.14717, 0.151261, -0.00437997, -0.100042, -0.14482, -0.146519, 0.00727872, , , , , , , , , , , , , , , , , , 
0.193563, 0.094646, 0.0149119, -0.11675, -0.190138, -0.0907612, -0.0108105, 0.121832, 0.193563, 0.00627912, 0.0960698, 0.13784, 0.141806, -0.00385945, -0.0948641, -0.135924, -0.137874, 0.00627912, , , , , , , , , , , , , , , , , , 
0.187203, 0.089538, 0.0118392, -0.112782, -0.184427, -0.0863988, -0.00854582, 0.116862, 0.187203, 0.00519411, 0.090571, 0.128432, 0.132345, -0.00325515, -0.0896403, -0.126933, -0.129217, 0.00519411, , , , , , , , , , , , , , , , , , 
0.180503, 0.084348, 0.00881169, -0.108569, -0.178394, -0.0819702, -0.00633243, 0.11164, 0.180503, 0.0040237, 0.0850434, 0.118947, 0.12288, -0.00256705, -0.0843708, -0.117847, -0.120546, 0.0040237, , , , , , , , , , , , , , , , , , 
0.173465, 0.0790762, 0.00582931, -0.104111, -0.172041, -0.0774753, -0.00417033, 0.106165, 0.173465, 0.00276788, 0.0794868, 0.109383, 0.11341, -0.00179516, -0.0790554, -0.108667, -0.111863, 0.00276788, , , , , , , , , , , , , , , , , , 
0.166087, 0.0737226, 0.00289208, -0.0994065, -0.165366, -0.0729143, -0.00205952, 0.100437, 0.166087, 0.00142664, 0.0739014, 0.0997419, 0.103936, -0.000939475, -0.0736941, -0.0993924, -0.103166, 0.00142664, , , , , , , , , , , , , , , , , , 
0.15837, 0.068287, 5.5123e-18, -0.0944566, -0.15837, -0.068287, -1.65369e-17, 0.0944566, 0.15837, 0.0, 0.068287, 0.0900227, 0.0944566, 1.93947e-17, -0.068287, -0.0900227, -0.0944566, -3.87895e-17, , , , , , , , , , , , , , , , , , 


==> pics/simple.csv <==
x, snapshot 0, snapshot 1, exact, interpol, plain, laplace, multilevel
-1.453125, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-1.359375, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-1.265625, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-1.171875, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-1.078125, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.984375, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.890625, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.796875, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.703125, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.609375, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.515625, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.421875, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.328125, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.234375, 0.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0
-0.140625, -1.0, 1.0, 1.0, 1.0, 0.0, 1.0, 1.0
-0.046875, -1.0, 1.0, 0.0, -0.0353703, 0.0, -0.22612, 0.00258955
0.046875, -1.0, 1.0, -1.0, -1.0, 0.0, -1.0, -1.0
0.140625, -1.0, 1.0, -1.0, -1.0, 0.0, -1.0, -1.0
0.234375, -1.0, 0.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.328125, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.421875, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.515625, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.609375, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.703125, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.796875, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.890625, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
0.984375, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
1.078125, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
1.171875, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
1.265625, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
1.359375, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0
1.453125, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0


==> pics/simple_errors.csv <==
n, interpol, plain, laplace, multilevel
0, 0.353729456663, 0.40412658453, 0.370979547501, 0.352023839951
1, 0.28352317214, 0.384314894676, 0.31275343895, 0.275880277157
2, 0.261009275913, 0.375981539488, 0.254207521677, 0.196394264698
3, 0.204371362925, 0.367648214102, 0.19618076086, 0.100564211607
4, 0.18600025773, 0.359314888716, 0.137083366513, 0.0937500074506
5, 0.121452122927, 0.350981533527, 0.0937500074506, 0.0833086520433
6, 0.09375, 0.342648208141, 0.0788171589375, 0.0501550287008
7, 0.0743516981602, 0.33537659049, 0.0649414882064, 0.0170013681054
8, 0.054914213717, 0.33537659049, 0.0347574427724, 0.00766798295081
9, 0.0340134985745, 0.33537659049, 0.0217431858182, 0.0153072243556
10, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.0122162047774
11, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.0129996696487
12, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.0078747337684
13, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.0138863548636
14, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.00533164199442
15, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.00431864988059
16, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.0356566272676
17, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.0184567105025
18, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.0170173700899
19, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.0155780743808
20, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.0141387619078
21, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.0126994522288
22, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.0112601565197
23, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.009820824489
24, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.00838154833764
25, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.00694220792502
26, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.00550289824605
27, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.00406359415501
28, 0.00723627861589, 0.33537659049, 0.00903562456369, 0.00262429006398
29, 0.0119143556803, 0.33537659049, 0.0208211224526, 0.00144965015352

